Fast optical variability in Supergiant X-ray binaries

The main goal of this work is to investigate the fast photometric variability of the optical counterparts to supergiant X-ray binaries and to compare the general patterns of such variability with the Galactic population of other early-type stars. We analyzed a sample of 14 high-mass X-ray binaries with supergiant companions observed by the Transiting Exoplanet Survey Satellite (TESS) and 4 Be/X-ray binaries with persistent X-ray emission for comparison. All sources exhibit fast aperiodic light variations. The shape of the periodogram is well described by a red noise component at intermediate frequencies ($\sim 1-10$ d$^{-1}$). At lower frequencies the noise level flattens while at higher frequencies the periodogram is dominated by white noise. We find that the patterns of variability of the massive companions in supergiant X-ray binaries agree with that of single early-type evolved stars in terms of the general shape of the periodograms. However, they exhibit higher amplitude at low frequencies and lower characteristic frequencies than Be/X-ray binaries. Unlike Be/X-ray binaries, supergiant X-ray binaries exhibit a total lack of coherent signals at high frequencies. Most sources have been analyzed over multiple TESS sectors, spanning a duration of 4 years. We do not find any significant variation over time in the low-frequency variability characteristics. This study reveals that stochastic low-frequency variability is a very common, if not ubiquitous, feature intrinsic to supergiant optical companions in X-ray binaries.

==> asu.tsv <==
#
#   VizieR Astronomical Server vizier.cds.unistra.fr
#    Date: 2024-03-05T12:47:06 [V7.33.2]
#   In case of problem, please report to:	cds-question@unistra.fr
#
#
#Coosys	J2000:	eq_FK5 J2000
#INFO	service_protocol=ASU	  IVOID of the protocol through which the data was retrieved
#INFO	request_date=2024-03-05T12:47:06	  Query execution date
#INFO	request=https://vizier.cds.unistra.fr/viz-bin/asu-tsv?-oc.form=dec&-out.max=200&-order=I&-c.eq=J2000&-c.r=  2&-c.u=arcmin&-c.geom=r&-out.src=J/other/NatAs/3.760/tabled13,J/other/NatAs/3.760/tabled24&-x.rs=10&-source=J/other/NatAs/3.760/tabled13 J/other/NatAs/3.760/tabled24&-out=Name&-out=GaiaDR2&-out=SpType&-out=BP-RP&-out=GMAG&-out=VClass&-out=VClassL&-out=alpha0&-out=e_alpha0&-out=nu-char&-out=e_nu-char&-out=gamma&-out=e_gamma&-out=C&-out=e_C&-out=_RA&-out=_DE&	  Full request URL (POST)
#INFO	contact=cds-question@unistra.fr	  Email or URL to contact publisher
#INFO	server_software=7.33.2	  Software version
#INFO	publisher=CDS	  Data centre that produced the VOTable
#INFO	CatalogsExamined=2	
#  2 catalogues with potential matches were examined.
#

#RESOURCE=yCat_1061000304
#Name: J/other/NatAs/3.760
#Title: Blue supergiants low-frequency gravity waves (Bowman+, 2019)
#INFO	ivoid=ivo://cds.vizier/j/other/natas/3.760	    IVOID of underlying data collection
#INFO	creator=Bowman D.M.	    First author or institution
#INFO	cites=bibcode:2019NatAs...3..760B	    Article or Data origin sources
#INFO	original_date=2019	    Year of the article publication
#INFO	reference_url=https://cdsarc.cds.unistra.fr/viz-bin/cat/J/other/NatAs/3.760	    Dataset landing page
#INFO	publication_date=2023-11-09	    Date of first publication in the data centre
#INFO	rights_uri=https://cds.unistra.fr/vizier-org/licences_vizier.html	    Licence URI
#Table	J_other_NatAs_3_760_tabled13:
#Name: J/other/NatAs/3.760/tabled13
#Title: Parameters (table D1) and fit parameters (table D3) of 114 OB stars observed by the K2 space mission
#Column	Name	(I9)	EPIC (tabled1) or TESS (tabled2) (1)	[ucd=meta.id;meta.main]
#Column	GaiaDR2	(I19)	Gaia DR2 source_id (some erroneous numbers)	[ucd=meta.id]
#Column	SpType	(a14)	Spectral type	[ucd=src.spType]
#Column	BP-RP	(F6.3)	Gaia Bp-RP colour index	[ucd=phot.color;em.opt.B;em.opt.R]
#Column	GMAG	(F6.3)	Absolute Gaia G magnitude	[ucd=phys.magAbs]
#Column	VClass	(a18)	Variability class	[ucd=meta.code.class;src.var]
#Column	VClassL	(a9)	Literature Variability class	[ucd=meta.code.class;src.var]
#Column	alpha0	(F9.3)	? Amplitude at a frequency of zero	[ucd=src.var.amplitude]
#Column	e_alpha0	(F6.3)	? Amplitude at a frequency of zero error	[ucd=stat.error]
#Column	nu-char	(F8.5)	? Characteristic frequency	[ucd=em.freq]
#Column	e_nu-char	(F8.5)	? Characteristic frequency error	[ucd=stat.error]
#Column	gamma	(F8.5)	? logarithmic amplitude gradient	[ucd=arith.grad]
#Column	e_gamma	(F8.5)	? logarithmic amplitude gradient error	[ucd=stat.error]
#Column	C	(F7.3)	Frequency-independent noise term	[ucd=stat.fit.param]
#Column	e_C	(F6.3)	Frequency-independent noise term error	[ucd=stat.error]
#Column	_RA	(F9.5)	Right Ascension (J2000) from SIMBAD (not part of the original data)	[ucd=pos.eq.ra;meta.main]
#Column	_DE	(F9.5)	Declination (J2000) from SIMBAD (not part of the original data)	[ucd=pos.eq.dec;meta.main]
Name;GaiaDR2;SpType;BP-RP;GMAG;VClass;VClassL;alpha0;e_alpha0;nu-char;e_nu-char;gamma;e_gamma;C;e_C;_RA;_DE
 ; ; ;mag;mag; ; ; ; ; ; ; ; ; ; ;deg;deg
---------;-------------------;--------------;------;------;------------------;---------;---------;------;--------;--------;--------;--------;-------;------;---------;---------
200069370;4067435566661212672;O8II((f))     ; 0.106;-4.067;rot + IGWs        ;         ;  102.338; 0.058; 1.44174; 0.00127; 1.74881; 0.00168; 15.671; 0.011;268.72518;-24.88710
200182931;3870025847369434624;B1Iab         ;-0.178;-4.826;rot + IGWs        ;IGWs     ;  599.419; 0.039; 1.43679; 0.00010; 3.89572; 0.00082; 58.676; 0.007;         ;
202060091;3375564851202822656;O9V           ; 0.373;-2.726;IGWs              ;IGWs     ;   33.350; 0.171; 0.47555; 0.00548; 0.85361; 0.00526;  8.818; 0.028;095.86891;+20.39212
202060092;3377246313718987264;O9V:p         ; 0.805;-2.359;modes + IGWs      ;beta Cep ;  158.305; 0.030; 4.23188; 0.00071; 3.76009; 0.00260; 29.798; 0.011;095.74268;+22.86282
202060093;3377453292485462016;O9V:p         ; 0.413;-2.004;IGWs              ;IGWs     ; 1176.985; 0.058; 1.30725; 0.00010; 1.67018; 0.00015;315.730; 0.012;094.92353;+23.28895
202061162;3370213287591791616;B8Ib          ; 1.445;-3.070;rot + IGWs        ;         ;   56.676; 0.031; 1.62265; 0.00067; 8.11083; 0.02609; 11.097; 0.007;093.48671;+17.18369
202061164;3369124942879839232;OB            ; 0.813;-1.668;IGWs + modes      ;beta Cep ;  445.316; 0.044; 2.00673; 0.00027; 2.33617; 0.00049; 37.585; 0.010;095.73928;+15.94349
202061197;3425400245792540160;B1IV          ; 0.164;-2.303;IGWs              ;         ;   19.374; 0.139; 2.50312; 0.02629; 0.85002; 0.00874;  8.390; 0.068;091.89119;+23.73907
202061199;3377452300351064064;B1IVp         ; 0.573;-2.006;modes             ;AP       ;         ;      ;        ;        ;        ;        ; 41.439; 0.145;094.97378;+23.26512
202061205;3374943176158598656;B2IV          ; 0.237;-1.532;rot + IGWs + modes;rot      ;   67.646; 0.045; 2.04648; 0.00175; 2.09988; 0.00327; 14.326; 0.012;092.92882;+20.12679
202061207;3375233554603988992;B3IV          ;-0.015;-0.156;rot + IGWs        ;rot      ;   16.203; 0.056; 0.83921; 0.00327; 2.93095; 0.04008; 14.093; 0.008;092.34728;+20.88165
202061208;3374577214882098176;B9III         ; 0.280; 0.526;IGWs              ;         ;   11.237; 0.055; 3.30302; 0.01860; 1.62858; 0.01730;  8.393; 0.028;092.28083;+19.66325
202061216;3375203485536183296;B2.5III-IV    ; 0.389; 2.303;modes + rot + IGWs;beta Cep ;   30.513; 0.110; 1.30076; 0.00810; 1.16548; 0.00618;  8.245; 0.024;092.47566;+20.53943
202061225;3423446830245966336;B0III         ; 0.886;-0.693;IGWs              ;AP       ;    8.065; 0.069; 1.43450; 0.01985; 1.45453; 0.02026;  4.372; 0.015;092.13375;+21.61091
202061226;3375114562532544512;B2.5IV        ; 0.506;-0.852;rot + modes       ;QP       ;   23.110; 0.030; 8.05896; 0.00764; 4.05824; 0.01639; 21.984; 0.015;092.99359;+20.66358
202061236;3375207956598956544;B8III         ; 0.923; 0.004;IGWs + modes      ;QP       ;  119.893; 0.049; 1.65279; 0.00089; 2.66452; 0.00268; 10.484; 0.008;092.34664;+20.61250
202061239;3375193280693150720;B3IV          ; 0.750; 3.868;IGWs              ;         ;    6.929; 0.030; 3.56452; 0.01194; 6.51411; 0.15664;  5.546; 0.010;092.12397;+20.47989
202061242;3375023749745075200;B4IV          ; 0.509; 0.975;IGWs + modes      ;modes/rot;   38.246; 0.094; 1.89463; 0.00732; 1.11123; 0.00399;  4.370; 0.030;092.83460;+20.62944
202061244;3375193624290533888;B4.5III-IV    ; 0.643; 0.104;rot + modes + IGWs;modes/rot;   17.907; 0.024; 5.01386; 0.00595; 4.86853; 0.02413;  8.002; 0.009;092.17922;+20.51515
202061245;3375181637039416320;B9.5III       ; 0.879; 1.847;rot + IGWs        ;rot      ;    8.532; 0.050; 2.73108; 0.02204; 1.79477; 0.01985;  6.981; 0.016;092.15846;+20.46700
202061248;3375023273005146112;B3IV          ; 0.652; 1.281;IGWs              ;         ;    9.446; 0.043; 1.71996; 0.00866; 2.95108; 0.04420;  5.907; 0.009;092.71305;+20.62824
202061249;3375023234348980224;B5III-IV      ; 0.675; 1.316;rot + IGWs        ;QP       ;   45.424; 0.089; 1.01052; 0.00332; 1.56825; 0.00466; 12.005; 0.012;092.70223;+20.62093
202061250;3375022993830812672;B2.5IV        ; 0.854; 1.176;rot + IGWs        ;QP       ;    4.744; 0.021; 3.62586; 0.01126; 9.02254; 0.17730; 12.243; 0.007;092.73014;+20.60315
202061251;3375205203523100672;B7IV          ; 1.638; 1.452;IGWs              ;QP       ;   74.722; 0.080; 2.50837; 0.00371; 2.03160; 0.00465;  8.303; 0.016;092.48182;+20.56872
202061252;3375207853519725568;B2.5IV        ; 1.116; 2.216;IGWs              ;AP       ;   25.349; 0.048; 2.48461; 0.00634; 1.92098; 0.00716;  6.672; 0.014;092.39988;+20.62639
202061253;3375022959471978496;B3III         ; 0.757; 1.732;rot + IGWs        ;rot      ;   35.023; 0.095; 2.83965; 0.01197; 1.00448; 0.00399; 10.174; 0.043;092.72713;+20.59589
202061255;3375024956632311808;B3IV          ; 1.024; 5.383;rot + IGWs        ;         ;  124.666; 0.147; 1.90259; 0.00337; 0.98727; 0.00165; 19.024; 0.046;092.73825;+20.66094
202622118;6031985077051644928;B9III         ; 0.484; 1.111;rot + IGWs        ;rot      ;   15.073; 0.041; 2.21557; 0.00767; 2.21786; 0.01358;  4.164; 0.011;249.17325;-28.98353
202691120;6032148702447357952;OB            ; 0.425;-1.119;IGWs + modes      ;         ;  172.423; 0.068; 1.67978; 0.00087; 1.54175; 0.00130; 51.002; 0.020;250.25823;-28.72246
202701626;6032230409901343744;B9III/IV      ; 0.245; 1.140;IGWs              ;         ;   14.810; 0.058; 3.39299; 0.01434; 1.83294; 0.01575; 12.784; 0.023;250.84775;-28.68286
202929357;6042284859603154944;OB            ; 0.236;-1.355;modes             ;         ;         ;      ;        ;        ;        ;        ; 93.792; 0.413;244.06271;-27.85553
203010516;6044380219531006976;B9III         ; 0.716; 1.197;rot + IGWs        ;         ;   10.400; 0.040; 2.71450; 0.01342; 2.30165; 0.02101;  4.358; 0.012;247.40304;-27.57048
203072804;6045283021656045568;B9III/IV      ; 0.475; 0.838;rot + IGWs        ;         ;    7.296; 0.032; 2.58476; 0.00994; 4.19878; 0.08326;  4.023; 0.008;245.97187;-27.35242
203615859;6034523608886806528;B8II          ; 0.092;-1.794;IGWs              ;         ;   21.130; 0.230; 1.18652; 0.02543; 0.69126; 0.00928;  6.334; 0.071;253.93490;-25.53391
203649927;6048929792484158464;B8II          ; 1.248; 2.931;rot + IGWs + modes;rot      ;   13.435; 0.033; 3.05421; 0.00956; 2.63287; 0.01534;  7.243; 0.010;246.01206;-25.41500
203761347;6049011053265501184;B5III         ; 0.985; 2.389;modes + IGWs      ;         ;   28.014; 0.042; 2.67273; 0.00524; 2.18892; 0.00681;  6.903; 0.012;246.08881;-25.02540
203794158;6046810930512478208;B9III/IV      ; 0.337; 0.959;rot + IGWs        ;rot      ;   76.554; 0.128; 0.42446; 0.00136; 1.23099; 0.00298; 17.191; 0.014;252.28472;-24.90611
204022485;6047123844631534592;B8II          ; 0.760; 0.794;rot + IGWs        ;rot      ;    8.288; 0.179; 2.78796; 0.07569; 0.80865; 0.02430;  2.512; 0.088;251.94387;-23.97431
204453206;6237475867482617856;B9.5III/IV    ; 0.295; 0.517;IGWs              ;         ;   17.737; 0.053; 1.61463; 0.00681; 2.08885; 0.01356;  3.607; 0.010;238.81096;-22.27641
204550234;4126229541458375680;B2III         ; 0.191;-2.324;modes + IGWs      ;         ;   54.952; 0.037; 1.46636; 0.00103; 3.87224; 0.00833;  7.272; 0.007;253.65998;-21.87960
205417334;4323917166580304896;B9.5III       ; 0.276; 0.827;rot + IGWs        ;         ;   16.348; 0.036; 4.21237; 0.01151; 2.29296; 0.01137;  9.938; 0.015;247.91128;-17.71341
221230980;4057080293109020160;B9.5III       ; 0.296; 0.889;bin + rot + IGWs  ;         ;    5.887; 0.100; 1.23457; 0.03558; 1.66170; 0.04738;  1.792; 0.013;266.00454;-29.50591
221807806;4060421026126004224;B9III         ; 0.415;-0.008;IGW + modes       ;         ;    1.454; 0.033; 5.10528; 0.09163; 4.86211; 0.49789;  3.089; 0.011;264.43595;-28.43728
222808946;4052689019827891712;O9.5IVp       ; 0.087;-2.613;IGWs              ;         ;  187.724; 0.076; 2.29710; 0.00139; 1.23453; 0.00080; 12.038; 0.028;275.85649;-26.95301
223207465;4066854818364827648;B5II          ; 0.398;-1.451;rot + IGWs        ;         ;   54.271; 0.034; 1.19670; 0.00062; 8.14821; 0.03447;  5.260; 0.007;266.89131;-26.34753
223217668;4063908810076416000;O9Ib          ; 2.399;-0.459;IGWs              ;bin      ; 1133.519; 0.041; 1.51604; 0.00007; 2.69358; 0.00025; 98.750; 0.008;268.60529;-26.33127
223276071;4064850679229998592;B3II          ; 0.233;-0.363;rot + IGWs        ;         ;   20.849; 0.033; 3.17540; 0.00527; 2.98061; 0.01431;  6.922; 0.011;271.79671;-26.23770
223432523;4066982464783273984;B9III         ; 0.271;-0.555;rot + IGWs        ;         ;   14.031; 0.095; 1.12189; 0.01403; 1.17640; 0.01109;  1.571; 0.019;267.40517;-25.98204
223832867;4065715861804605440;B2Ib/II       ; 0.532;-1.819;modes + IGWs      ;beta Cep ;   73.422; 0.017;11.20199; 0.00141;12.61570; 0.01838; 33.832; 0.013;270.93367;-25.31252
223956110;4065689267384921600;B0Ia(n)       ; 0.780;-2.792;IGWs              ;         ;  889.325; 0.061; 1.11270; 0.00011; 2.27642; 0.00034; 54.307; 0.009;271.86354;-25.10459
224112121;4067306958177655808;B9III         ; 0.559;-0.521;IGWs              ;         ;    5.690; 0.053; 2.05694; 0.02527; 2.10315; 0.04296;  4.501; 0.012;267.29357;-24.83433
224206658;4065820487185282560;B9II(pSi)     ; 0.232;-0.095;rot + IGWs        ;rot      ;   35.372; 0.059; 1.94683; 0.00499; 1.58784; 0.00493;  6.409; 0.017;272.38583;-24.66388
224237996;4065392502318532608;OB            ; 0.718;-1.374;rot + IGWs        ;         ;   24.930; 0.038; 2.98562; 0.00521; 2.47573; 0.01000; 10.052; 0.013;273.99020;-24.60730
224400629;4066023415781258240;O9.5V+B0V     ; 0.031;-3.288;rot/bin + IGWs    ;bin      ;   13.887; 0.078; 0.71321; 0.00681; 1.56609; 0.01375;  1.767; 0.010;270.98685;-24.31253
224427127;4067759402876162560;B2II          ; 0.741;-1.884;modes + IGWs      ;         ;  303.729; 0.035; 2.93807; 0.00042; 2.49644; 0.00069; 24.832; 0.011;268.35819;-24.26543
224754523;4116403828923923456;B9III         ; 0.591; 1.731;IGWs + modes      ;         ;   10.835; 0.080; 2.01559; 0.02274; 1.21257; 0.01414;  2.721; 0.027;264.32743;-23.69606
225068581;4111428607419543552;B7III         ; 0.482;-0.123;modes + IGWs      ;         ;   19.532; 0.046; 2.65967; 0.00826; 1.91977; 0.00912;  2.330; 0.015;262.76257;-23.17524
225382260;4116993991778214400;B8III(pSi)    ; 0.528; 0.461;IGWs              ;AP       ;    9.212; 0.062; 2.11661; 0.02123; 1.41247; 0.01682;  3.287; 0.021;266.50416;-22.62516
226030870;4093862156853406208;B2II          ; 0.650;-1.696;IGWs              ;         ;  154.342; 0.051; 1.67948; 0.00076; 2.10156; 0.00135; 12.179; 0.010;272.27005;-21.40690
226504882;4094208193745478144;O9.5IV        ; 0.061;-3.845;IGWs              ;QP       ;  119.002; 0.090; 1.18862; 0.00158; 1.26083; 0.00144;  9.757; 0.018;272.98791;-20.42337
226552222;4121255733165351424;B9III         ; 0.304; 0.914;rot + IGWs        ;         ;    6.652; 0.447; 0.79828; 0.11706; 0.50582; 0.03848;  0.601; 0.144;261.80790;-20.31459
226609366;4094412737288829440;B3II          ; 0.278;-2.882;rot + IGWs        ;         ;   57.457; 0.058; 1.40376; 0.00199; 1.99705; 0.00401;  6.052; 0.010;273.92286;-20.18113
226775940;4094466956957963776;B2II          ; 0.468;-0.733;rot + modes + IGWs;         ;   20.799; 0.053; 2.32435; 0.00722; 2.13752; 0.01300;  9.853; 0.013;274.21860;-19.77782
226972386;4094727983560949760;B2Ib          ; 0.498;-2.042;rot + modes + IGWs;         ;  224.190; 0.059; 1.29841; 0.00048; 2.11990; 0.00118; 17.335; 0.010;273.39657;-19.29177
227024370;4095482081062139904;B3II          ; 0.403;-1.953;rot + modes + IGWs;         ;  619.746; 0.105; 1.60984; 0.00044; 1.42587; 0.00038; 41.464; 0.019;272.65936;-19.16689
227049676;4095308873632903168;O9.2IV        ; 0.513;-3.059;IGWs              ;         ;   86.070; 0.084; 1.14457; 0.00199; 1.30020; 0.00184;  7.473; 0.016;270.46784;-19.10613
227065848;4094749183519500288;B3II          ; 0.101;-1.543;modes + IGWs      ;         ;   36.593; 0.050; 1.65334; 0.00272; 2.19004; 0.00905;  5.809; 0.013;273.57075;-19.06897
227070958;4095478026613369856;B1II          ; 0.652;-2.730;IGWs              ;         ;  294.323; 0.069; 1.62946; 0.00061; 1.43826; 0.00054; 10.794; 0.016;272.97405;-19.05708
227099784;4094753787724436480;B2Ib          ; 0.458;-2.331;IGWs              ;         ;  253.297; 0.055; 1.56375; 0.00049; 1.86662; 0.00079; 15.897; 0.011;273.46406;-18.98948
227105367;4095174522723342336;B9V           ; 0.205;-0.010;rot + IGWs        ;         ;    5.713; 0.113; 5.10325; 0.08787; 1.25642; 0.04026;  0.975; 0.069;272.20391;-18.97623
227115126;4094831754315196416;B2III         ; 0.063;-2.661;rot + IGWs        ;         ; 1633.225; 0.065; 1.45824; 0.00009; 1.79086; 0.00012;124.327; 0.011;273.93846;-18.95336
227206884;4095522110159281664;B2II          ; 0.245;-2.371;rot + IGWs        ;         ;  337.852; 0.040; 3.11567; 0.00039; 2.74134; 0.00093; 42.083; 0.012;273.01668;-18.72651
227365417;4096338085290224640;B8/9Ib/II(pSi); 0.267;-1.515;IGWs              ;AP       ;   63.509; 0.115; 0.84435; 0.00306; 1.04024; 0.00259; 12.736; 0.022;274.82396;-18.33199
227386210;4096244695524354048;B3II          ; 0.510;-1.488;rot + modes + IGWs;         ;  107.368; 0.047; 1.92218; 0.00114; 2.21306; 0.00201;  8.624; 0.010;276.17711;-18.28071
227420856;4095791799728734720;B3(II)e       ; 0.689;-2.042;rot + modes + IGWs;         ;   66.072; 0.041; 1.50527; 0.00102; 3.53298; 0.00781;  6.973; 0.008;272.57633;-18.19482
227433841;4096411301507963392;B3II          ; 0.139; 1.220;rot + modes + IGWs;         ;  153.069; 0.053; 1.49106; 0.00061; 3.41468; 0.00411; 16.899; 0.008;274.92825;-18.16266
227524709;4097163126941156864;B3II          ; 0.092;-1.544;rot + modes + IGWs;         ;  263.437; 0.041; 1.49960; 0.00029; 2.78675; 0.00111; 34.075; 0.008;274.33358;-17.93443
227552090;4096294139196441088;B3Ib          ; 0.491;-0.961;modes + IGWs      ;beta Cep ;   58.690; 0.016;10.64038; 0.00173;12.11428; 0.01845; 25.888; 0.011;276.03399;-17.86355
227563774;4096432815103796736;B2Ib          ; 0.154;-1.171;bin + rot + IGWs  ;         ;  228.069; 0.036; 2.05511; 0.00037; 3.15897; 0.00140; 24.637; 0.008;274.81877;-17.83324
227596642;4096522077299844096;B1Ib          ; 0.513;-2.738;IGWs              ;         ;  210.832; 0.104; 0.92928; 0.00085; 1.16152; 0.00081; 12.855; 0.019;275.16223;-17.74862
227713258;4096556544496840704;B3II          ; 0.467;-1.963;rot + IGWs        ;         ;   45.214; 0.053; 1.16517; 0.00176; 2.57969; 0.00763;  5.076; 0.008;275.53795;-17.42732
227807830;4124303197080732160;B0II          ; 0.289;-3.955;IGWs              ;         ;  920.659; 0.046; 1.47157; 0.00010; 2.54893; 0.00030; 64.817; 0.008;262.80346;-17.14214
227817310;4097331528323907584;B2II          ; 0.407;-1.356;rot + IGWs        ;         ;  158.912; 0.044; 1.30349; 0.00042; 3.15897; 0.00260; 18.162; 0.008;275.11434;-17.11349
227829287;4096898698731717632;B1Ia          ; 1.269;-2.290;rot + IGWs        ;         ;  789.003; 0.052; 1.31362; 0.00012; 2.45324; 0.00034; 52.224; 0.008;276.44382;-17.07657
227830499;4097321082962829312;B2II          ; 0.546;-2.018;rot + IGWs        ;         ;  121.495; 0.056; 1.25631; 0.00080; 2.23085; 0.00217; 12.512; 0.009;274.97402;-17.07279
227841823;4097324342833226752;B3II          ; 0.415; 0.223;bin + rot + IGWs  ;         ;   22.082; 0.105; 0.86005; 0.00772; 1.14407; 0.00760;  2.867; 0.019;274.95000;-17.03802
227856268;4097290124835218432;O9V           ; 1.518;-0.693;IGWs              ;         ;  212.982; 0.089; 1.51257; 0.00106; 1.19825; 0.00078;  9.068; 0.024;274.24705;-16.99409
227943519;4097579601327363584;B1/3II        ; 0.154;-0.318;                  ;         ;         ;      ;        ;        ;        ;        ;  6.009; 0.023;274.24424;-16.70718
228244671;4145798275787808256;B3II          ; 0.376;-1.658;rot + IGWs        ;         ;   17.416; 0.043; 1.15056; 0.00306; 3.52917; 0.02979;  5.276; 0.007;272.89461;-15.69318
228282372;4145805869289893376;B1/2II        ; 0.437;-1.783;modes + IGWs      ;         ;  342.261; 0.031; 3.90500; 0.00038; 3.07560; 0.00073; 57.455; 0.011;273.07685;-15.56754
229443384;6032815483207662592;B1Ib          ; 0.056;-2.336;modes + IGWs      ;         ;  222.118; 0.046; 1.24302; 0.00029; 3.42418; 0.00216; 16.757; 0.007;253.40808;-28.40367
230823605;4129321406824233984;B9III         ; 0.238; 0.872;rot + IGWs        ;         ;    3.721; 0.084; 0.87415; 0.03291; 1.45158; 0.05332;  2.076; 0.013;255.83902;-18.77606
231846209;6030104229354345472;B9III         ; 0.356;-0.557;rot + IGWs        ;         ;    4.511; 0.077; 0.99155; 0.02829; 1.41323; 0.04171;  1.779; 0.015;255.65424;-28.40829
232020298;4108527717891898880;B9III         ; 0.517; 1.864;rot + IGWs        ;         ;   96.146; 0.068; 0.77172; 0.00079; 2.04836; 0.00257;  8.602; 0.008;257.44652;-27.66166
232073981;4108546856268494336;B9III         ; 0.549; 0.360;modes + IGWs      ;         ;    2.577; 0.151; 4.99552; 0.27041; 1.05652; 0.09000;  3.299; 0.088;257.25388;-27.41737
234256589;4121212538622648320;B9III         ; 0.614; 0.591;bin + rot + IGWs  ;         ;   48.593; 0.035; 5.99747; 0.00385; 2.75230; 0.00518;  8.995; 0.019;260.82150;-20.23038
234503205;4122375551370561536;B8III         ; 0.314; 0.771;IGWs              ;         ;    9.045; 0.203; 1.17055; 0.05260; 0.77565; 0.02060;  2.405; 0.051;260.22325;-18.90337
234517653;4122424788879932928;B2II          ; 0.291;-3.388;IGWs              ;         ;  169.222; 0.048; 1.32833; 0.00047; 2.69939; 0.00191; 15.241; 0.008;260.06559;-18.82359
234642063;4134692207577742336;B8II          ; 0.072;-0.470;rot + IGWs        ;         ;    5.897; 0.064; 1.08612; 0.01800; 1.85806; 0.03418;  2.438; 0.009;258.12248;-18.13689
234651201;4122907298352432640;B9III         ; 0.368; 1.141;IGWs              ;         ;    7.493; 0.075; 0.83624; 0.01340; 1.75589; 0.02458;  5.176; 0.009;261.62928;-18.08541
234963658;4110877442947045888;B9.5III       ; 0.288; 0.665;rot + IGWs        ;         ;    5.994; 0.089; 1.09234; 0.02823; 1.20932; 0.02728;  1.446; 0.020;260.35348;-24.80505
235151005;4111320477373506560;B5III         ; 0.621; 0.448;modes + IGWs      ;         ;   57.352; 0.020; 5.01420; 0.00161; 5.49290; 0.00674; 14.344; 0.009;261.21512;-23.92610
235199564;4111514575553871360;B9III         ; 0.679; 0.315;modes + IGWs      ;         ;    7.603; 0.138; 0.85099; 0.03129; 1.01520; 0.02224;  1.372; 0.023;261.10213;-23.71725
236006268;4059665554187625472;B0.5Ib        ; 1.177;-1.839;IGWs              ;         ;  262.751; 0.045; 2.82975; 0.00061; 2.16233; 0.00082; 25.645; 0.013;261.62276;-28.67672
238169958;4124459057195451392;B9III         ; 0.191; 1.263;IGWs              ;         ;    8.020; 0.050; 1.70440; 0.01268; 2.39587; 0.04119;  6.872; 0.011;262.21367;-17.38942
238194885;4124474347279314944;B2III         ; 0.193;-0.659;rot + modes + IGWs;         ;  156.117; 0.044; 1.54962; 0.00054; 2.56466; 0.00182; 17.826; 0.009;262.16372;-17.24948
240255386;4056852664148390400;B0Ia          ; 1.922;-2.773;IGWs              ;         ; 1023.025; 0.067; 1.03118; 0.00010; 1.95491; 0.00024; 55.997; 0.009;265.96201;-29.98631
240582120;4059601237179507712;B6III         ; 0.220;-0.116;rot + IGWs        ;         ;   10.859; 0.056; 0.80043; 0.00504; 2.66249; 0.03162;  3.176; 0.007;262.24151;-28.84521
240633023;4060229298767614976;B5/7III       ; 0.343;-0.286;modes + IGWs      ;         ;    3.111; 0.086; 3.25687; 0.10271; 1.33513; 0.06411;  2.134; 0.036;264.42819;-28.64662
240635825;4059630752200030208;B3III         ; 0.206;-1.213;modes + IGWs      ;         ;   81.820; 0.045; 1.59473; 0.00109; 2.83762; 0.00436;  8.285; 0.008;262.42727;-28.63511
242146196;4058624316678873600;B9III         ; 0.178;-0.364;modes + IGWs      ;         ;    9.122; 0.049; 1.72600; 0.01333; 2.13459; 0.02147;  2.657; 0.009;262.54928;-30.25809
245944681;2436569757731466240;B3III         ;-0.248;-2.045;rot + IGWs        ;         ;    2.984; 0.050; 7.98703; 0.09505; 2.48363; 0.08886;  1.035; 0.033;351.68955;-11.03260
247164195;3410107142858469376;B9II          ; 0.539; 0.307;rot + modes + IGWs;         ;    2.443; 0.056; 2.46295; 0.08136; 1.81156; 0.07332;  0.921; 0.014;071.45274;+19.28226
247169098;3410108311089573376;B8III         ; 0.580;-0.398;modes + IGWs      ;modes    ;    3.728; 0.038; 3.41077; 0.03581; 3.02845; 0.09563;  1.010; 0.011;071.39453;+19.32830

#Table	J_other_NatAs_3_760_tabled24:
#Name: J/other/NatAs/3.760/tabled24
#Title: Parameters (table D2) and fit parameters (table D4) of 53 OB stars in the LMC observed by the TESS space mission
#Column	Name	(I9)	EPIC (tabled1) or TESS (tabled2) (1)	[ucd=meta.id;meta.main]
#Column	GaiaDR2	(I19)	Gaia DR2 source_id (some erroneous numbers)	[ucd=meta.id]
#Column	SpType	(a14)	Spectral type	[ucd=src.spType]
#Column	BP-RP	(F6.3)	Gaia Bp-RP colour index	[ucd=phot.color;em.opt.B;em.opt.R]
#Column	GMAG	(F6.3)	Absolute Gaia G magnitude	[ucd=phys.magAbs]
#Column	VClass	(a18)	Variability class	[ucd=meta.code.class;src.var]
#Column	VClassL	(a9)	Literature Variability class	[ucd=meta.code.class;src.var]
#Column	alpha0	(F9.3)	? Amplitude at a frequency of zero	[ucd=src.var.amplitude]
#Column	e_alpha0	(F6.3)	? Amplitude at a frequency of zero error	[ucd=stat.error]
#Column	nu-char	(F8.5)	? Characteristic frequency	[ucd=em.freq]
#Column	e_nu-char	(F8.5)	? Characteristic frequency error	[ucd=stat.error]
#Column	gamma	(F8.5)	? logarithmic amplitude gradient	[ucd=arith.grad]
#Column	e_gamma	(F8.5)	? logarithmic amplitude gradient error	[ucd=stat.error]
#Column	C	(F7.3)	Frequency-independent noise term	[ucd=stat.fit.param]
#Column	e_C	(F6.3)	Frequency-independent noise term error	[ucd=stat.error]
#Column	_RA	(F9.5)	Right Ascension (J2000) from SIMBAD (not part of the original data)	[ucd=pos.eq.ra;meta.main]
#Column	_DE	(F9.5)	Declination (J2000) from SIMBAD (not part of the original data)	[ucd=pos.eq.dec;meta.main]
Name;GaiaDR2;SpType;BP-RP;GMAG;VClass;VClassL;alpha0;e_alpha0;nu-char;e_nu-char;gamma;e_gamma;C;e_C;_RA;_DE
 ; ; ;mag;mag; ; ; ; ; ; ; ; ; ; ;deg;deg
---------;-------------------;--------------;------;------;------------------;---------;---------;------;--------;--------;--------;--------;-------;------;---------;---------
 29990592;4661778810447390720;B2Ia          ;-0.086;-1.472;IGWs              ;         ; 7296.337; 0.129; 0.25057; 0.00001; 2.07085; 0.00006; 73.212; 0.007;073.07959;-66.73148
 30038422;4655129887504342016;OB            ;-0.256;-1.926;IGWs              ;         ;  516.930; 0.048; 1.19703; 0.00014; 2.83233; 0.00058; 44.259; 0.007;073.50483;-69.99653
 30111936;4662149139710431232;B0.5Ia        ;-0.225;-0.364;IGWs              ;         ; 1846.887; 0.077; 0.71534; 0.00005; 1.94391; 0.00013; 68.556; 0.008;073.84311;-66.47197
 30268695;5290767631226220544;B1Ia          ;-0.104;-2.205;IGWs              ;         ; 7326.272; 0.127; 0.27612; 0.00001; 2.05088; 0.00006; 68.421; 0.007;074.04358;-69.26064
 30275662;4661771801060664320;B3Ia          ;-0.043;-3.370;IGWs              ;         ; 9563.164; 0.138; 0.24518; 0.00001; 2.09054; 0.00005;103.239; 0.007;074.09789;-66.49780
 30275777;4662151338734159872;O9.5III+B1-2  ;-0.285;-0.838;IGWs              ;bin      ; 2816.043; 0.044; 1.77394; 0.00003; 2.93484; 0.00011;511.649; 0.008;074.17066;-66.46114
 30275795;4662154259311911936;B1Ib          ;-0.111;-1.061;IGWs              ;         ; 1749.560; 0.067; 0.77955; 0.00004; 2.23715; 0.00016;192.361; 0.008;074.08572;-66.45388
 30312676;4662153812635167744;B2Ia          ; 0.011;-2.871;IGWs              ;         ; 5587.243; 0.127; 0.21815; 0.00001; 2.62007; 0.00014; 57.871; 0.006;074.28677;-66.39033
 30312722;4662153022361454592;B1Ia          ; 0.027;-1.978;IGWs              ;         ; 1404.133; 0.060; 0.68953; 0.00003; 3.23582; 0.00037; 49.768; 0.007;074.21077;-66.40976
 30312800;4662152678764027904;B3Iab         ; 0.047;-1.721;IGWs              ;         ; 2041.803; 0.076; 0.53909; 0.00003; 2.85325; 0.00026; 70.678; 0.007;074.32369;-66.44210
 30313007;4662150514100258816;B1Ia          ; 0.090;-2.291;IGWs + rot?       ;         ; 2517.517; 0.080; 0.48227; 0.00002; 2.56157; 0.00018; 60.444; 0.007;074.21315;-66.53018
 31105740;4655458160445111296;B0.5Ia        ;-0.152;-2.933;IGWs              ;         ; 4956.689; 0.081; 0.45954; 0.00001; 2.34914; 0.00008; 72.601; 0.007;076.36298;-68.16740
 31181554;4661289630893455360;B0Ia          ;-0.110;-2.510;IGWs              ;         ; 5016.775; 0.078; 0.42790; 0.00001; 3.14147; 0.00014; 82.450; 0.007;076.83509;-68.53571
 40343782;5288240197589082112;B3Iab         ; 0.040;-3.182;IGWs + rot?       ;         ; 4619.461; 0.104; 0.36927; 0.00001; 2.09230; 0.00009; 94.201; 0.007;077.43831;-68.76941
 40515514;4658234431694512128;B1II          ;-0.016;-1.758;IGWs              ;         ; 9330.136; 0.120; 0.33259; 0.00001; 1.96062; 0.00004;117.135; 0.007;077.49502;-69.11716
149102723;4660603501234465792;B0II          ;-0.302;-1.833;IGWs              ;         ; 1099.366; 0.055; 0.88969; 0.00006; 2.38710; 0.00025; 53.737; 0.008;080.38031;-65.74817
179201107;4652119051057801216;B0I           ;-0.157;-1.957;IGWs              ;         ; 6537.266; 0.122; 0.36618; 0.00001; 1.72691; 0.00004; 67.413; 0.008;079.27349;-70.32307
179209402;4658194157700337664;B1III         ;-0.320;-1.595;IGWs              ;         ; 1539.804; 0.066; 0.63462; 0.00004; 2.31472; 0.00022;117.037; 0.008;079.52227;-69.20595
179305195;4658193814095916032;O9.5I         ;-0.305; 0.138;IGWs              ;WR       ; 6462.682; 0.075; 0.89193; 0.00002; 2.20654; 0.00005;184.919; 0.008;079.56953;-69.25157
179308757;4658169212523264000;B3Iab         ;-0.084;-2.157;IGWs              ;         ; 3842.813; 0.043; 1.04276; 0.00001; 4.59887; 0.00020;180.500; 0.007;079.76589;-69.63793
179574710;4661778810447390720;B1Iak         ;-0.086;-1.472;IGWs              ;         ; 4995.292; 0.147; 0.23280; 0.00001; 1.75518; 0.00007; 59.265; 0.007;080.36637;-71.93865
179637063;4658731617041429504;O9II          ;-0.075;-1.143;IGWs              ;         ;  400.664; 0.036; 1.74323; 0.00018; 3.42889; 0.00080; 57.373; 0.008;080.69472;-68.06542
179637387;4651354886129065984;B1Ia          ;-0.097;-1.519;IGWs + rot?       ;         ; 3769.820; 0.073; 0.54442; 0.00001; 2.57500; 0.00012; 92.026; 0.007;080.57186;-67.94916
276934673;4657284517977915392;B1.5Ia        ;-0.189; 1.713;IGWs              ;         ;  757.715; 0.053; 1.00538; 0.00009; 2.70575; 0.00045; 86.900; 0.007;083.67285;-69.48277
276935568;4657280944565126144;B0Ia+         ;-0.224;-2.524;IGWs              ;         ; 2588.759; 0.060; 0.89794; 0.00003; 2.66969; 0.00015; 81.902; 0.008;083.72873;-69.64155
276936239;4657273595921022976;B0I           ;-0.186;-2.082;IGWs              ;         ; 6035.241; 0.067; 0.76254; 0.00001; 2.12854; 0.00004;212.330; 0.008;083.66497;-69.74668
276936458;4657273419782426624;B0.5I         ;-0.172;-2.499;IGWs + rot?       ;         ;  768.858; 0.063; 0.83655; 0.00009; 2.36982; 0.00041; 33.428; 0.008;083.62857;-69.78105
277022637;4657274381855098880;B1.5I         ;-0.105;-2.596;IGWs              ;         ; 4407.743; 0.081; 0.54831; 0.00001; 2.46550; 0.00010; 82.053; 0.007;083.74051;-69.73171
277022838;4657280566608004096;B0            ;-0.030;-1.886;IGWs + rot?       ;         ; 6242.817; 0.094; 0.42431; 0.00001; 2.16019; 0.00007;138.992; 0.007;083.89134;-69.70034
277023834;4657655882370223104;B1Ia+         ;-0.113;-2.146;IGWs              ;         ; 8063.271; 0.103; 0.34144; 0.00001; 2.45197; 0.00006; 98.727; 0.007;083.98033;-69.51049
277023992;4657658940386823168;B1.5I         ;-0.146;-1.666;IGWs              ;         ; 6672.502; 0.123; 0.32664; 0.00001; 1.67525; 0.00004;104.430; 0.008;083.92131;-69.48017
277025859;4657696250732265472;B1.5I         ; 0.499;-2.369;IGWs              ;         ; 6749.145; 0.081; 0.37061; 0.00001; 3.40468; 0.00012; 89.806; 0.007;084.01580;-69.02503
277026183;4657697835615418368;B1I           ; 0.032;-2.611;IGWs              ;         ;11404.209; 0.157; 0.22183; 0.00001; 1.86559; 0.00004;112.849; 0.007;083.91031;-68.94695
277172980;4657658356271368192;B0.5e         ; 0.507;-4.362;IGWs              ;         ; 1022.505; 0.109; 0.38152; 0.00007; 1.85643; 0.00033; 19.138; 0.007;084.10772;-69.38216
277298891;4657679659311713280;B1Ia          ; 0.393;-1.392;IGWs              ;         ; 6829.322; 0.116; 0.35756; 0.00001; 1.94490; 0.00005; 94.235; 0.007;084.50529;-69.37057
287404510;4658445774055576576;B0.5I         ;-0.271; 0.231;IGWs              ;         ;  703.021; 0.044; 1.48757; 0.00012; 2.67431; 0.00034;117.410; 0.008;082.29834;-68.74001
287407926;4658048167535624192;B1Ia          ;-0.177;-1.643;IGWs              ;         ; 5089.199; 0.068; 0.54933; 0.00001; 2.98871; 0.00010;117.970; 0.007;082.36867;-69.39212
373919576;4658104341338342400;O8III         ;-0.244;-1.164;IGWs              ;         ;  523.524; 0.044; 1.72016; 0.00019; 2.53623; 0.00051;148.916; 0.009;081.79143;-69.13235
389363675;4657634678071626752;B2III         ; 0.067;-2.164;IGWs              ;         ; 6698.089; 0.128; 0.26459; 0.00001; 2.00641; 0.00007;105.388; 0.007;085.56405;-69.22242
389363695;4657634678077249536;B3Ia          ; 0.179;-2.218;IGWs              ;         ; 3700.985; 0.077; 0.45347; 0.00001; 2.70738; 0.00014;182.763; 0.007;085.53753;-69.21669
391810734;4661289630893455360;B0Ia          ;-0.110;-2.510;IGWs              ;         ; 5500.074; 0.089; 0.41084; 0.00001; 2.56303; 0.00009; 72.454; 0.007;082.65770;-68.41089
391813813;4658052943542028288;B1.5Ia        ;-0.157;-2.063;IGWs              ;         ; 5140.843; 0.109; 0.36947; 0.00001; 1.86134; 0.00006; 75.058; 0.007;082.65450;-69.25176
391887898;4651835308326992896;B0Ia          ;-0.187;-1.247;IGWs              ;         ; 2860.746; 0.063; 0.70486; 0.00002; 2.37693; 0.00011;103.997; 0.007;082.73500;-71.07219
404768604;4657685805374694400;B1Ia          ; 0.407;-1.268;IGWs              ;         ;  811.977; 0.053; 0.62054; 0.00004; 4.67932; 0.00109; 44.253; 0.007;084.76988;-69.06942
404796860;4657652476416109568;B3Ia          ; 0.041;-3.837;IGWs              ;         ; 6012.403; 0.122; 0.22795; 0.00001; 2.56005; 0.00012; 67.971; 0.007;084.67706;-69.38587
404797355;4657650041187537920;B0I           ;-0.328;-2.372;IGWs + rot?       ;         ; 2174.132; 0.076; 0.63062; 0.00003; 2.15612; 0.00015; 45.357; 0.007;084.74514;-69.48992
404852071;4660612881443486720;B3I           ;-0.089;-2.935;IGWs              ;         ; 3839.035; 0.081; 0.42692; 0.00001; 3.25561; 0.00020; 67.815; 0.007;085.20335;-69.28089
404852096;4657675291282378752;B1Iab         ;-0.035;-2.233;IGWs              ;         ; 9333.182; 0.135; 0.26069; 0.00001; 1.84742; 0.00004; 99.554; 0.007;084.98221;-69.27386
404854454;4657815448981172224;B1.5Ib        ;-0.175;-0.963;IGWs              ;         ; 1385.147; 0.056; 0.93515; 0.00005; 2.81052; 0.00028; 82.869; 0.007;085.23417;-68.50989
404966400;4657598084950284288;B1Ia          ;-0.118;-1.952;IGWs              ;         ; 3485.756; 0.084; 0.50357; 0.00002; 2.14991; 0.00010; 94.145; 0.007;085.39865;-69.59958
425067522;4658037481654735872;B1Ia          ;-0.231;-1.715;IGWs              ;         ; 1593.401; 0.059; 0.84841; 0.00004; 2.48443; 0.00018; 92.626; 0.007;083.02674;-69.44903
425068672;4658416572604590080;B1Ia          ;-0.170;-0.916;IGWs              ;         ; 5995.880; 0.073; 0.64639; 0.00001; 2.11523; 0.00005;306.161; 0.008;082.95066;-69.23934
425083410;4660121743354291200;O4Ia          ;-0.339;-2.378;IGWs              ;         ; 1010.087; 0.039; 1.75798; 0.00008; 3.11601; 0.00033; 52.394; 0.000;082.93420;-67.63372


